One-loop Self Energies in Softly Broken Supersymmetric QED

We apply the supergraph with spurion technique to compute the renormalization of one-loop diagrams that contributes to electron and selectron self energies in a softly broken Supersymmetric Quantum Electrodynamics (SQED). In particular, we calculate the one-loop gauge superfield contribution to the two-point function.

==> propbCC.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{propbCC.pstex}%
\end{picture}%
\setlength{\unitlength}{4144sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(1844,44)(2004,-3683)
\end{picture}

